Searches for Large-Scale Anisotropy in the Arrival Directions of Cosmic Rays Detected above Energy of $10^{19}$ eV at the Pierre Auger Observatory and the Telescope Array

Spherical harmonic moments are well-suited for capturing anisotropy at any scale in the flux of cosmic rays. An unambiguous measurement of the full set of spherical harmonic coefficients requires full-sky coverage. This can be achieved by combining data from observatories located in both the northern and southern hemispheres. To this end, a joint analysis using data recorded at the Telescope Array and the Pierre Auger Observatory above $10^{19}$ eV is presented in this work. The resulting multipolar expansion of the flux of cosmic rays allows us to perform a series of anisotropy searches, and in particular to report on the angular power spectrum of cosmic rays above $10^{19}$ eV. No significant deviation from isotropic expectations is found throughout the analyses performed. Upper limits on the amplitudes of the dipole and quadrupole moments are derived as a function of the direction in the sky, varying between 7% and 13% for the dipole and between 7% and 10% for a symmetric quadrupole.

==> auger/authors.txt <==
A.~Aab$^{42}$, 
P.~Abreu$^{65}$, 
M.~Aglietta$^{54}$, 
M.~Ahlers$^{95}$, 
E.J.~Ahn$^{83}$, 
I.~Al Samarai$^{29}$, 
I.F.M.~Albuquerque$^{17}$, 
I.~Allekotte$^{1}$, 
J.~Allen$^{87}$, 
P.~Allison$^{89}$, 
A.~Almela$^{11,8}$, 
J.~Alvarez Castillo$^{58}$, 
J.~Alvarez-Mu\~{n}iz$^{76}$, 
R.~Alves Batista$^{41}$, 
M.~Ambrosio$^{45}$, 
A.~Aminaei$^{59}$, 
L.~Anchordoqui$^{96,0}$, 
S.~Andringa$^{65}$, 
C.~Aramo$^{45}$, 
F.~Arqueros$^{73}$, 
H.~Asorey$^{1}$, 
P.~Assis$^{65}$, 
J.~Aublin$^{31}$, 
M.~Ave$^{76}$, 
M.~Avenier$^{32}$, 
G.~Avila$^{10}$, 
A.M.~Badescu$^{69}$, 
K.B.~Barber$^{12}$, 
J.~B\"{a}uml$^{38}$, 
C.~Baus$^{38}$, 
J.J.~Beatty$^{89}$, 
K.H.~Becker$^{35}$, 
J.A.~Bellido$^{12}$, 
C.~Berat$^{32}$, 
X.~Bertou$^{1}$, 
P.L.~Biermann$^{39}$, 
P.~Billoir$^{31}$, 
F.~Blanco$^{73}$, 
M.~Blanco$^{31}$, 
C.~Bleve$^{35}$, 
H.~Bl\"{u}mer$^{38,36}$, 
M.~Boh\'{a}\v{c}ov\'{a}$^{27}$, 
D.~Boncioli$^{53}$, 
C.~Bonifazi$^{23}$, 
R.~Bonino$^{54}$, 
N.~Borodai$^{63}$, 
J.~Brack$^{81}$, 
I.~Brancus$^{66}$, 
P.~Brogueira$^{65}$, 
W.C.~Brown$^{82}$, 
P.~Buchholz$^{42}$, 
A.~Bueno$^{75}$, 
M.~Buscemi$^{45}$, 
K.S.~Caballero-Mora$^{56,76,90}$, 
B.~Caccianiga$^{44}$, 
L.~Caccianiga$^{31}$, 
M.~Candusso$^{46}$, 
L.~Caramete$^{39}$, 
R.~Caruso$^{47}$, 
A.~Castellina$^{54}$, 
G.~Cataldi$^{49}$, 
L.~Cazon$^{65}$, 
R.~Cester$^{48}$, 
A.G.~Chavez$^{57}$, 
S.H.~Cheng$^{90}$, 
A.~Chiavassa$^{54}$, 
J.A.~Chinellato$^{18}$, 
J.~Chudoba$^{27}$, 
M.~Cilmo$^{45}$, 
R.W.~Clay$^{12}$, 
G.~Cocciolo$^{49}$, 
R.~Colalillo$^{45}$, 
L.~Collica$^{44}$, 
M.R.~Coluccia$^{49}$, 
R.~Concei\c{c}\~{a}o$^{65}$, 
F.~Contreras$^{9}$, 
M.J.~Cooper$^{12}$, 
A.~Cordier$^{30}$, 
S.~Coutu$^{90}$, 
C.E.~Covault$^{79}$, 
A.~Criss$^{90}$, 
J.~Cronin$^{91}$, 
A.~Curutiu$^{39}$, 
R.~Dallier$^{34,33}$, 
B.~Daniel$^{18}$, 
S.~Dasso$^{5,3}$, 
K.~Daumiller$^{36}$, 
B.R.~Dawson$^{12}$, 
R.M.~de Almeida$^{24}$, 
M.~De Domenico$^{47}$, 
S.J.~de Jong$^{59,61}$, 
J.R.T.~de Mello Neto$^{23}$, 
I.~De Mitri$^{49}$, 
J.~de Oliveira$^{24}$, 
V.~de Souza$^{16}$, 
L.~del Peral$^{74}$, 
O.~Deligny$^{29}$, 
H.~Dembinski$^{36}$, 
N.~Dhital$^{86}$, 
C.~Di Giulio$^{46}$, 
A.~Di Matteo$^{50}$, 
J.C.~Diaz$^{86}$, 
M.L.~D\'{\i}az Castro$^{18}$, 
P.N.~Diep$^{97}$, 
F.~Diogo$^{65}$, 
C.~Dobrigkeit $^{18}$, 
W.~Docters$^{60}$, 
J.C.~D'Olivo$^{58}$, 
P.N.~Dong$^{97,29}$, 
A.~Dorofeev$^{81}$, 
Q.~Dorosti Hasankiadeh$^{36}$, 
M.T.~Dova$^{4}$, 
J.~Ebr$^{27}$, 
R.~Engel$^{36}$, 
M.~Erdmann$^{40}$, 
M.~Erfani$^{42}$, 
C.O.~Escobar$^{83,18}$, 
J.~Espadanal$^{65}$, 
A.~Etchegoyen$^{8,11}$, 
P.~Facal San Luis$^{91}$, 
H.~Falcke$^{59,62,61}$, 
K.~Fang$^{91}$, 
G.~Farrar$^{87}$, 
A.C.~Fauth$^{18}$, 
N.~Fazzini$^{83}$, 
A.P.~Ferguson$^{79}$, 
M.~Fernandes$^{23}$, 
B.~Fick$^{86}$, 
J.M.~Figueira$^{8}$, 
A.~Filevich$^{8}$, 
A.~Filip\v{c}i\v{c}$^{70,71}$, 
B.D.~Fox$^{92}$, 
O.~Fratu$^{69}$, 
U.~Fr\"{o}hlich$^{42}$, 
B.~Fuchs$^{38}$, 
T.~Fuji$^{91}$, 
R.~Gaior$^{31}$, 
B.~Garc\'{\i}a$^{7}$, 
S.T.~Garcia Roca$^{76}$, 
D.~Garcia-Gamez$^{30}$, 
D.~Garcia-Pinto$^{73}$, 
G.~Garilli$^{47}$, 
A.~Gascon Bravo$^{75}$, 
F.~Gate$^{34}$, 
H.~Gemmeke$^{37}$, 
P.L.~Ghia$^{31}$, 
U.~Giaccari$^{23}$, 
M.~Giammarchi$^{44}$, 
M.~Giller$^{64}$, 
C.~Glaser$^{40}$, 
H.~Glass$^{83}$, 
F.~Gomez Albarracin$^{4}$, 
M.~G\'{o}mez Berisso$^{1}$, 
P.F.~G\'{o}mez Vitale$^{10}$, 
P.~Gon\c{c}alves$^{65}$, 
J.G.~Gonzalez$^{38}$, 
B.~Gookin$^{81}$, 
A.~Gorgi$^{54}$, 
P.~Gorham$^{92}$, 
P.~Gouffon$^{17}$, 
S.~Grebe$^{59,61}$, 
N.~Griffith$^{89}$, 
A.F.~Grillo$^{53}$, 
T.D.~Grubb$^{12}$, 
Y.~Guardincerri$^{3}$, 
F.~Guarino$^{45}$, 
G.P.~Guedes$^{19}$, 
P.~Hansen$^{4}$, 
D.~Harari$^{1}$, 
T.A.~Harrison$^{12}$, 
S.~Hartmann$^{35}$, 
J.L.~Harton$^{81}$, 
A.~Haungs$^{36}$, 
T.~Hebbeker$^{40}$, 
D.~Heck$^{36}$, 
P.~Heimann$^{42}$, 
A.E.~Herve$^{36}$, 
G.C.~Hill$^{12}$, 
C.~Hojvat$^{83}$, 
N.~Hollon$^{91}$, 
E.~Holt$^{36}$, 
P.~Homola$^{42,63}$, 
J.R.~H\"{o}randel$^{59,61}$, 
P.~Horvath$^{28}$, 
M.~Hrabovsk\'{y}$^{28,27}$, 
D.~Huber$^{38}$, 
T.~Huege$^{36}$, 
A.~Insolia$^{47}$, 
P.G.~Isar$^{67}$, 
K.~Islo$^{96}$, 
I.~Jandt$^{35}$, 
S.~Jansen$^{59,61}$, 
C.~Jarne$^{4}$, 
M.~Josebachuili$^{8}$, 
A.~K\"{a}\"{a}p\"{a}$^{35}$, 
O.~Kambeitz$^{38}$, 
K.H.~Kampert$^{35}$, 
P.~Kasper$^{83}$, 
I.~Katkov$^{38}$, 
B.~K\'{e}gl$^{30}$, 
B.~Keilhauer$^{36}$, 
A.~Keivani$^{85}$, 
E.~Kemp$^{18}$, 
R.M.~Kieckhafer$^{86}$, 
H.O.~Klages$^{36}$, 
M.~Kleifges$^{37}$, 
J.~Kleinfeller$^{9}$, 
R.~Krause$^{40}$, 
N.~Krohm$^{35}$, 
O.~Kr\"{o}mer$^{37}$, 
D.~Kruppke-Hansen$^{35}$, 
D.~Kuempel$^{40}$, 
N.~Kunka$^{37}$, 
G.~La Rosa$^{52}$, 
D.~LaHurd$^{79}$, 
L.~Latronico$^{54}$, 
R.~Lauer$^{94}$, 
M.~Lauscher$^{40}$, 
P.~Lautridou$^{34}$, 
S.~Le Coz$^{32}$, 
M.S.A.B.~Le\~{a}o$^{14}$, 
D.~Lebrun$^{32}$, 
P.~Lebrun$^{83}$, 
M.A.~Leigui de Oliveira$^{22}$, 
A.~Letessier-Selvon$^{31}$, 
I.~Lhenry-Yvon$^{29}$, 
K.~Link$^{38}$, 
R.~L\'{o}pez$^{55}$, 
A.~Lopez Ag\"{u}era$^{76}$, 
K.~Louedec$^{32}$, 
J.~Lozano Bahilo$^{75}$, 
L.~Lu$^{35,77}$, 
A.~Lucero$^{8}$, 
M.~Ludwig$^{38}$, 
H.~Lyberis$^{23}$, 
M.C.~Maccarone$^{52}$, 
M.~Malacari$^{12}$, 
S.~Maldera$^{54}$, 
J.~Maller$^{34}$, 
D.~Mandat$^{27}$, 
P.~Mantsch$^{83}$, 
A.G.~Mariazzi$^{4}$, 
V.~Marin$^{34}$, 
I.C.~Mari\c{s}$^{75}$, 
G.~Marsella$^{49}$, 
D.~Martello$^{49}$, 
L.~Martin$^{34,33}$, 
H.~Martinez$^{56}$, 
O.~Mart\'{\i}nez Bravo$^{55}$, 
D.~Martraire$^{29}$, 
J.J.~Mas\'{\i}as Meza$^{3}$, 
H.J.~Mathes$^{36}$, 
S.~Mathys$^{35}$, 
J.A.J.~Matthews$^{94}$, 
J.~Matthews$^{85}$, 
G.~Matthiae$^{46}$, 
D.~Maurel$^{38}$, 
D.~Maurizio$^{13}$, 
E.~Mayotte$^{80}$, 
P.O.~Mazur$^{83}$, 
C.~Medina$^{80}$, 
G.~Medina-Tanco$^{58}$, 
M.~Melissas$^{38}$, 
D.~Melo$^{8}$, 
E.~Menichetti$^{48}$, 
A.~Menshikov$^{37}$, 
S.~Messina$^{60}$, 
R.~Meyhandan$^{92}$, 
S.~Mi\'{c}anovi\'{c}$^{25}$, 
M.I.~Micheletti$^{6}$, 
L.~Middendorf$^{40}$, 
I.A.~Minaya$^{73}$, 
L.~Miramonti$^{44}$, 
B.~Mitrica$^{66}$, 
L.~Molina-Bueno$^{75}$, 
S.~Mollerach$^{1}$, 
M.~Monasor$^{91}$, 
D.~Monnier Ragaigne$^{30}$, 
F.~Montanet$^{32}$, 
C.~Morello$^{54}$, 
J.C.~Moreno$^{4}$, 
M.~Mostaf\'{a}$^{90}$, 
C.A.~Moura$^{22}$, 
M.A.~Muller$^{18,21}$, 
G.~M\"{u}ller$^{40}$, 
M.~M\"{u}nchmeyer$^{31}$, 
R.~Mussa$^{48}$, 
G.~Navarra$^{54,ddag}$, 
S.~Navas$^{75}$, 
P.~Necesal$^{27}$, 
L.~Nellen$^{58}$, 
A.~Nelles$^{59,61}$, 
J.~Neuser$^{35}$, 
M.~Niechciol$^{42}$, 
L.~Niemietz$^{35}$, 
T.~Niggemann$^{40}$, 
D.~Nitz$^{86}$, 
D.~Nosek$^{26}$, 
V.~Novotny$^{26}$, 
L.~No\v{z}ka$^{28}$, 
L.~Ochilo$^{42}$, 
A.~Olinto$^{91}$, 
M.~Oliveira$^{65}$, 
M.~Ortiz$^{73}$, 
N.~Pacheco$^{74}$, 
D.~Pakk Selmi-Dei$^{18}$, 
M.~Palatka$^{27}$, 
J.~Pallotta$^{2}$, 
N.~Palmieri$^{38}$, 
P.~Papenbreer$^{35}$, 
G.~Parente$^{76}$, 
A.~Parra$^{76}$, 
S.~Pastor$^{72}$, 
T.~Paul$^{96,88}$, 
M.~Pech$^{27}$, 
J.~P\c{e}kala$^{63}$, 
R.~Pelayo$^{55}$, 
I.M.~Pepe$^{20}$, 
L.~Perrone$^{49}$, 
R.~Pesce$^{43}$, 
E.~Petermann$^{93}$, 
C.~Peters$^{40}$, 
S.~Petrera$^{50,51}$, 
A.~Petrolini$^{43}$, 
Y.~Petrov$^{81}$, 
R.~Piegaia$^{3}$, 
T.~Pierog$^{36}$, 
P.~Pieroni$^{3}$, 
M.~Pimenta$^{65}$, 
V.~Pirronello$^{47}$, 
M.~Platino$^{8}$, 
M.~Plum$^{40}$, 
A.~Porcelli$^{36}$, 
C.~Porowski$^{63}$, 
R.R.~Prado$^{16}$, 
P.~Privitera$^{91}$, 
M.~Prouza$^{27}$, 
V.~Purrello$^{1}$, 
E.J.~Quel$^{2}$, 
S.~Querchfeld$^{35}$, 
S.~Quinn$^{79}$, 
J.~Rautenberg$^{35}$, 
O.~Ravel$^{34}$, 
D.~Ravignani$^{8}$, 
B.~Revenu$^{34}$, 
J.~Ridky$^{27}$, 
S.~Riggi$^{52,76}$, 
M.~Risse$^{42}$, 
P.~Ristori$^{2}$, 
V.~Rizi$^{50}$, 
J.~Roberts$^{87}$, 
W.~Rodrigues de Carvalho$^{76}$, 
I.~Rodriguez Cabo$^{76}$, 
G.~Rodriguez Fernandez$^{46,76}$, 
J.~Rodriguez Rojo$^{9}$, 
M.D.~Rodr\'{\i}guez-Fr\'{\i}as$^{74}$, 
G.~Ros$^{74}$, 
J.~Rosado$^{73}$, 
T.~Rossler$^{28}$, 
M.~Roth$^{36}$, 
E.~Roulet$^{1}$, 
A.C.~Rovero$^{5}$, 
C.~R\"{u}hle$^{37}$, 
S.J.~Saffi$^{12}$, 
A.~Saftoiu$^{66}$, 
F.~Salamida$^{29}$, 
H.~Salazar$^{55}$, 
A.~Saleh$^{71}$, 
F.~Salesa Greus$^{90}$, 
G.~Salina$^{46}$, 
F.~S\'{a}nchez$^{8}$, 
P.~Sanchez-Lucas$^{75}$, 
C.E.~Santo$^{65}$, 
E.~Santos$^{65}$, 
E.M.~Santos$^{17}$, 
F.~Sarazin$^{80}$, 
B.~Sarkar$^{35}$, 
R.~Sarmento$^{65}$, 
R.~Sato$^{9}$, 
N.~Scharf$^{40}$, 
V.~Scherini$^{49}$, 
H.~Schieler$^{36}$, 
P.~Schiffer$^{41}$, 
O.~Scholten$^{60}$, 
H.~Schoorlemmer$^{92,59,61}$, 
P.~Schov\'{a}nek$^{27}$, 
A.~Schulz$^{36}$, 
J.~Schulz$^{59}$, 
S.J.~Sciutto$^{4}$, 
A.~Segreto$^{52}$, 
M.~Settimo$^{31}$, 
A.~Shadkam$^{85}$, 
R.C.~Shellard$^{13}$, 
I.~Sidelnik$^{1}$, 
G.~Sigl$^{41}$, 
O.~Sima$^{68}$, 
A.~\'{S}mia\l kowski$^{64}$, 
R.~\v{S}m\'{\i}da$^{36}$, 
G.R.~Snow$^{93}$, 
P.~Sommers$^{90}$, 
J.~Sorokin$^{12}$, 
R.~Squartini$^{9}$, 
Y.N.~Srivastava$^{88}$, 
S.~Stani\v{c}$^{71}$, 
J.~Stapleton$^{89}$, 
J.~Stasielak$^{63}$, 
M.~Stephan$^{40}$, 
A.~Stutz$^{32}$, 
F.~Suarez$^{8}$, 
T.~Suomij\"{a}rvi$^{29}$, 
A.D.~Supanitsky$^{5}$, 
M.S.~Sutherland$^{89}$, 
J.~Swain$^{88}$, 
Z.~Szadkowski$^{64}$, 
M.~Szuba$^{36}$, 
O.A.~Taborda$^{1}$, 
A.~Tapia$^{8}$, 
M.~Tartare$^{32}$, 
N.T.~Thao$^{97}$, 
V.M.~Theodoro$^{18}$, 
J.~Tiffenberg$^{3}$, 
C.~Timmermans$^{61,59}$, 
C.J.~Todero Peixoto$^{15}$, 
G.~Toma$^{66}$, 
L.~Tomankova$^{36}$, 
B.~Tom\'{e}$^{65}$, 
A.~Tonachini$^{48}$, 
G.~Torralba Elipe$^{76}$, 
D.~Torres Machado$^{23}$, 
P.~Travnicek$^{27}$, 
E.~Trovato$^{47}$, 
M.~Tueros$^{76}$, 
R.~Ulrich$^{36}$, 
M.~Unger$^{36}$, 
M.~Urban$^{40}$, 
J.F.~Vald\'{e}s Galicia$^{58}$, 
I.~Vali\~{n}o$^{76}$, 
L.~Valore$^{45}$, 
G.~van Aar$^{59}$, 
A.M.~van den Berg$^{60}$, 
S.~van Velzen$^{59}$, 
A.~van Vliet$^{41}$, 
E.~Varela$^{55}$, 
B.~Vargas C\'{a}rdenas$^{58}$, 
G.~Varner$^{92}$, 
J.R.~V\'{a}zquez$^{73}$, 
R.A.~V\'{a}zquez$^{76}$, 
D.~Veberi\v{c}$^{30}$, 
V.~Verzi$^{46}$, 
J.~Vicha$^{27}$, 
M.~Videla$^{8}$, 
L.~Villase\~{n}or$^{57}$, 
B.~Vlcek$^{96}$, 
S.~Vorobiov$^{71}$, 
H.~Wahlberg$^{4}$, 
O.~Wainberg$^{8,11}$, 
D.~Walz$^{40}$, 
A.A.~Watson$^{77}$, 
M.~Weber$^{37}$, 
K.~Weidenhaupt$^{40}$, 
A.~Weindl$^{36}$, 
F.~Werner$^{38}$, 
B.J.~Whelan$^{90}$, 
A.~Widom$^{88}$, 
L.~Wiencke$^{80}$, 
B.~Wilczy\'{n}ska$^{63~\ddag}$, 
H.~Wilczy\'{n}ski$^{63}$, 
M.~Will$^{36}$, 
C.~Williams$^{91}$, 
T.~Winchen$^{40}$, 
D.~Wittkowski$^{35}$, 
B.~Wundheiler$^{8}$, 
S.~Wykes$^{59}$, 
T.~Yamamoto$^{91~a}$, 
T.~Yapici$^{86}$, 
P.~Younk$^{84}$, 
G.~Yuan$^{85}$, 
A.~Yushkov$^{42}$, 
B.~Zamorano$^{75}$, 
E.~Zas$^{76}$, 
D.~Zavrtanik$^{71,70}$, 
M.~Zavrtanik$^{70,71}$, 
I.~Zaw$^{87~c}$, 
A.~Zepeda$^{56~b}$, 
J.~Zhou$^{91}$, 
Y.~Zhu$^{37}$, 
M.~Zimbres Silva$^{18}$, 
M.~Ziolkowski$^{42}$


==> auger/institutions.txt <==
$^{0}$ Department of Physics and Astronomy, Lehman College, City University of New York, New York, USA \\
$^{1}$ Centro At\'{o}mico Bariloche and Instituto Balseiro (CNEA-UNCuyo-CONICET), San Carlos de Bariloche, Argentina \\
$^{2}$ Centro de Investigaciones en L\'{a}seres y Aplicaciones, CITEDEF and CONICET, Argentina \\
$^{3}$ Departamento de F\'{\i}sica, FCEyN, Universidad de Buenos Aires y CONICET, Argentina \\
$^{4}$ IFLP, Universidad Nacional de La Plata and CONICET, La Plata, Argentina \\
$^{5}$ Instituto de Astronom\'{\i}a y F\'{\i}sica del Espacio (CONICET-UBA), Buenos Aires, Argentina \\
$^{6}$ Instituto de F\'{\i}sica de Rosario (IFIR) - CONICET/U.N.R. and Facultad de Ciencias Bioqu\'{\i}micas y Farmac\'{e}uticas U.N.R., Rosario, Argentina \\
$^{7}$ Instituto de Tecnolog\'{\i}as en Detecci\'{o}n y Astropart\'{\i}culas (CNEA, CONICET, UNSAM), and National Technological University, Faculty Mendoza (CONICET/CNEA), Mendoza, Argentina \\
$^{8}$ Instituto de Tecnolog\'{\i}as en Detecci\'{o}n y Astropart\'{\i}culas (CNEA, CONICET, UNSAM), Buenos Aires, Argentina \\
$^{9}$ Observatorio Pierre Auger, Malarg\"{u}e, Argentina \\
$^{10}$ Observatorio Pierre Auger and Comisi\'{o}n Nacional de Energ\'{\i}a At\'{o}mica, Malarg\"{u}e, Argentina \\
$^{11}$ Universidad Tecnol\'{o}gica Nacional - Facultad Regional Buenos Aires, Buenos Aires, Argentina \\
$^{12}$ University of Adelaide, Adelaide, S.A., Australia \\
$^{13}$ Centro Brasileiro de Pesquisas Fisicas, Rio de Janeiro, RJ, Brazil \\
$^{14}$ Faculdade Independente do Nordeste, Vit\'{o}ria da Conquista, Brazil \\
$^{15}$ Universidade de S\~{a}o Paulo, Escola de Engenharia de Lorena, Lorena, SP, Brazil \\
$^{16}$ Universidade de S\~{a}o Paulo, Instituto de F\'{\i}sica de S\~{a}o Carlos, S\~{a}o Carlos, SP, Brazil \\
$^{17}$ Universidade de S\~{a}o Paulo, Instituto de F\'{\i}sica, S\~{a}o Paulo, SP, Brazil \\
$^{18}$ Universidade Estadual de Campinas, IFGW, Campinas, SP, Brazil \\
$^{19}$ Universidade Estadual de Feira de Santana, Brazil \\
$^{20}$ Universidade Federal da Bahia, Salvador, BA, Brazil \\
$^{21}$ Universidade Federal de Pelotas, Pelotas, RS, Brazil \\
$^{22}$ Universidade Federal do ABC, Santo Andr\'{e}, SP, Brazil \\
$^{23}$ Universidade Federal do Rio de Janeiro, Instituto de F\'{\i}sica, Rio de Janeiro, RJ, Brazil \\
$^{24}$ Universidade Federal Fluminense, EEIMVR, Volta Redonda, RJ, Brazil \\
$^{25}$ Rudjer Bo\v{s}kovi\'{c} Institute, 10000 Zagreb, Croatia \\
$^{26}$ Charles University, Faculty of Mathematics and Physics, Institute of Particle and Nuclear Physics, Prague, Czech Republic \\
$^{27}$ Institute of Physics of the Academy of Sciences of the Czech Republic, Prague, Czech Republic \\
$^{28}$ Palacky University, RCPTM, Olomouc, Czech Republic \\
$^{29}$ Institut de Physique Nucl\'{e}aire d'Orsay (IPNO), Universit\'{e} Paris 11, CNRS-IN2P3, Orsay, France \\
$^{30}$ Laboratoire de l'Acc\'{e}l\'{e}rateur Lin\'{e}aire (LAL), Universit\'{e} Paris 11, CNRS-IN2P3, France \\
$^{31}$ Laboratoire de Physique Nucl\'{e}aire et de Hautes Energies (LPNHE), Universit\'{e}s Paris 6 et Paris 7, CNRS-IN2P3, Paris, France \\
$^{32}$ Laboratoire de Physique Subatomique et de Cosmologie (LPSC), Universit\'{e} Grenoble-Alpes, CNRS/IN2P3, France \\
$^{33}$ Station de Radioastronomie de Nan\c{c}ay, Observatoire de Paris, CNRS/INSU, France \\
$^{34}$ SUBATECH, \'{E}cole des Mines de Nantes, CNRS-IN2P3, Universit\'{e} de Nantes, France \\
$^{35}$ Bergische Universit\"{a}t Wuppertal, Wuppertal, Germany \\
$^{36}$ Karlsruhe Institute of Technology - Campus North - Institut f\"{u}r Kernphysik, Karlsruhe, Germany \\
$^{37}$ Karlsruhe Institute of Technology - Campus North - Institut f\"{u}r Prozessdatenverarbeitung und Elektronik, Karlsruhe, Germany \\
$^{38}$ Karlsruhe Institute of Technology - Campus South - Institut f\"{u}r Experimentelle Kernphysik (IEKP), Karlsruhe, Germany \\
$^{39}$ Max-Planck-Institut f\"{u}r Radioastronomie, Bonn, Germany \\
$^{40}$ RWTH Aachen University, III. Physikalisches Institut A, Aachen, Germany \\
$^{41}$ Universit\"{a}t Hamburg, Hamburg, Germany \\
$^{42}$ Universit\"{a}t Siegen, Siegen, Germany \\
$^{43}$ Dipartimento di Fisica dell'Universit\`{a} and INFN, Genova, Italy \\
$^{44}$ Universit\`{a} di Milano and Sezione INFN, Milan, Italy \\
$^{45}$ Universit\`{a} di Napoli "Federico II" and Sezione INFN, Napoli, Italy \\
$^{46}$ Universit\`{a} di Roma II "Tor Vergata" and Sezione INFN,  Roma, Italy \\
$^{47}$ Universit\`{a} di Catania and Sezione INFN, Catania, Italy \\
$^{48}$ Universit\`{a} di Torino and Sezione INFN, Torino, Italy \\
$^{49}$ Dipartimento di Matematica e Fisica "E. De Giorgi" dell'Universit\`{a} del Salento and Sezione INFN, Lecce, Italy \\
$^{50}$ Dipartimento di Scienze Fisiche e Chimiche dell'Universit\`{a} dell'Aquila and INFN, Italy \\
$^{51}$ Gran Sasso Science Institute (INFN), L'Aquila, Italy \\
$^{52}$ Istituto di Astrofisica Spaziale e Fisica Cosmica di Palermo (INAF), Palermo, Italy \\
$^{53}$ INFN, Laboratori Nazionali del Gran Sasso, Assergi (L'Aquila), Italy \\
$^{54}$ Osservatorio Astrofisico di Torino  (INAF), Universit\`{a} di Torino and Sezione INFN, Torino, Italy \\
$^{55}$ Benem\'{e}rita Universidad Aut\'{o}noma de Puebla, Puebla, Mexico \\
$^{56}$ Centro de Investigaci\'{o}n y de Estudios Avanzados del IPN (CINVESTAV), M\'{e}xico, Mexico \\
$^{57}$ Universidad Michoacana de San Nicolas de Hidalgo, Morelia, Michoacan, Mexico \\
$^{58}$ Universidad Nacional Autonoma de Mexico, Mexico, D.F., Mexico \\
$^{59}$ IMAPP, Radboud University Nijmegen, Netherlands \\
$^{60}$ KVI - Center for Advanced Radiation Technology, University of Groningen, Netherlands \\
$^{61}$ Nikhef, Science Park, Amsterdam, Netherlands \\
$^{62}$ ASTRON, Dwingeloo, Netherlands \\
$^{63}$ Institute of Nuclear Physics PAN, Krakow, Poland \\
$^{64}$ University of \L \'{o}d\'{z}, \L \'{o}d\'{z}, Poland \\
$^{65}$ Laborat\'{o}rio de Instrumenta\c{c}\~{a}o e F\'{\i}sica Experimental de Part\'{\i}culas - LIP and  Instituto Superior T\'{e}cnico - IST, Universidade de Lisboa - UL, Portugal \\
$^{66}$ 'Horia Hulubei' National Institute for Physics and Nuclear Engineering, Bucharest- Magurele, Romania \\
$^{67}$ Institute of Space Sciences, Bucharest, Romania \\
$^{68}$ University of Bucharest, Physics Department, Romania \\
$^{69}$ University Politehnica of Bucharest, Romania \\
$^{70}$ Experimental Particle Physics Department, J. Stefan Institute, Ljubljana, Slovenia \\
$^{71}$ Laboratory for Astroparticle Physics, University of Nova Gorica, Slovenia \\
$^{72}$ Institut de F\'{\i}sica Corpuscular, CSIC-Universitat de Val\`{e}ncia, Valencia, Spain \\
$^{73}$ Universidad Complutense de Madrid, Madrid, Spain \\
$^{74}$ Universidad de Alcal\'{a}, Alcal\'{a} de Henares (Madrid), Spain \\
$^{75}$ Universidad de Granada and C.A.F.P.E., Granada, Spain \\
$^{76}$ Universidad de Santiago de Compostela, Spain \\
$^{77}$ School of Physics and Astronomy, University of Leeds, United Kingdom \\
$^{79}$ Case Western Reserve University, Cleveland, OH, USA \\
$^{80}$ Colorado School of Mines, Golden, CO, USA \\
$^{81}$ Colorado State University, Fort Collins, CO, USA \\
$^{82}$ Colorado State University, Pueblo, CO, USA \\
$^{83}$ Fermilab, Batavia, IL, USA \\
$^{84}$ Los Alamos National Laboratory, Los Alamos, NM, USA \\
$^{85}$ Louisiana State University, Baton Rouge, LA, USA \\
$^{86}$ Michigan Technological University, Houghton, MI, USA \\
$^{87}$ New York University, New York, NY, USA \\
$^{88}$ Northeastern University, Boston, MA, USA \\
$^{89}$ Ohio State University, Columbus, OH, USA \\
$^{90}$ Pennsylvania State University, University Park, PA, USA \\
$^{91}$ University of Chicago, Enrico Fermi Institute, Chicago, IL, USA \\
$^{92}$ University of Hawaii, Honolulu, HI, USA \\
$^{93}$ University of Nebraska, Lincoln, NE, USA \\
$^{94}$ University of New Mexico, Albuquerque, NM, USA \\
$^{95}$ University of Wisconsin, Madison, WI, USA \\
$^{96}$ University of Wisconsin, Milwaukee, WI, USA \\
$^{97}$ Institute for Nuclear Science and Technology (INST), Hanoi, Vietnam \\
$^{ddag}$ Deceased \\
$^{a}$ Now at Konan University \\
$^{b}$ Also at the Universidad Autonoma de Chiapas on leave of absence from Cinvestav \\
$^{c}$ Now at NYU Abu Dhabi \\


==> ta/authors.txt <==
R.U.~Abbasi$^{1}$,
M.~Abe$^{13}$,
T.Abu-Zayyad$^{1}$,
M.~Allen$^{1}$,
R.~Anderson$^{1}$,
R.~Azuma$^{2}$,
E.~Barcikowski$^{1}$,
J.W.~Belz$^{1}$,
D.R.~Bergman$^{1}$,
S.A.~Blake$^{1}$,
R.~Cady$^{1}$,
M.J.~Chae$^{3}$,
B.G.~Cheon$^{4}$,
J.~Chiba$^{5}$,
M.~Chikawa$^{6}$,
W.R.~Cho$^{7}$,
T.~Fujii$^{8}$,
M.~Fukushima$^{8,9}$,
T.~Goto$^{10}$,
W.~Hanlon$^{1}$,
Y.~Hayashi$^{10}$,
N.~Hayashida$^{11}$,
K.~Hibino$^{11}$,
K.~Honda$^{12}$,
D.~Ikeda$^{8}$,
N.~Inoue$^{13}$,
T.~Ishii$^{12}$,
R.~Ishimori$^{2}$,
H.~Ito$^{14}$,
D.~Ivanov$^{1}$,
C.C.H.~Jui$^{1}$,
K.~Kadota$^{16}$,
F.~Kakimoto$^{2}$,
O.~Kalashev$^{17}$,
K.~Kasahara$^{18}$,
H.~Kawai$^{19}$,
S.~Kawakami$^{10}$,
S.~Kawana$^{13}$,
K.~Kawata$^{8}$,
E.~Kido$^{8}$,
H.B.~Kim$^{4}$,
J.H.~Kim$^{1}$,
J.H.~Kim$^{25}$,
S.~Kitamura$^{2}$,
Y.~Kitamura$^{2}$,
V.~Kuzmin$^{17}$,
Y.J.~Kwon$^{7}$,
J.~Lan$^{1}$,
S.I.~Lim$^{3}$,
J.P.~Lundquist$^{1}$,
K.~Machida$^{12}$,
K.~Martens$^{9}$,
T.~Matsuda$^{20}$,
T.~Matsuyama$^{10}$,
J.N.~Matthews$^{1}$,
M.~Minamino$^{10}$,
K.~Mukai$^{12}$,
I.~Myers$^{1}$,
K.~Nagasawa$^{13}$,
S.~Nagataki$^{14}$,
T.~Nakamura$^{21}$,
T.~Nonaka$^{8}$,
A.~Nozato$^{6}$,
S.~Ogio$^{10}$,
J.~Ogura$^{2}$,
M.~Ohnishi$^{8}$,
H.~Ohoka$^{8}$,
K.~Oki$^{8}$,
T.~Okuda$^{22}$,
M.~Ono$^{14}$,
A.~Oshima$^{10}$,
S.~Ozawa$^{18}$,
I.H.~Park$^{23}$,
M.S.~Pshirkov$^{24}$,
D.C.~Rodriguez$^{1}$,
G.~Rubtsov$^{17}$,
D.~Ryu$^{25}$,
H.~Sagawa$^{8}$,
N.~Sakurai$^{10}$,
A.L.~Sampson$^{1}$,
L.M.~Scott$^{15}$,
P.D.~Shah$^{1}$,
F.~Shibata$^{12}$,
T.~Shibata$^{8}$,
H.~Shimodaira$^{8}$,
B.K.~Shin$^{4}$,
J.D.~Smith$^{1}$,
P.~Sokolsky$^{1}$,
R.W.~Springer$^{1}$,
B.T.~Stokes$^{1}$,
S.R.~Stratton$^{1,15}$,
T.A.~Stroman$^{1}$,
T.~Suzawa$^{13}$,
M.~Takamura$^{5}$,
M.~Takeda$^{8}$,
R.~Takeishi$^{8}$,
A.~Taketa$^{26}$,
M.~Takita$^{8}$,
Y.~Tameda$^{11}$,
H.~Tanaka$^{10}$,
K.~Tanaka$^{27}$,
M.~Tanaka$^{20}$,
S.B.~Thomas$^{1}$,
G.B.~Thomson$^{1}$,
P.~Tinyakov$^{17,24}$,
I.~Tkachev$^{17}$,
H.~Tokuno$^{2}$,
T.~Tomida$^{28}$,
S.~Troitsky$^{17}$,
Y.~Tsunesada$^{2}$,
K.~Tsutsumi$^{2}$,
Y.~Uchihori$^{29}$,
S.~Udo$^{11}$,
F.~Urban$^{24}$,
G.~Vasiloff$^{1}$,
T.~Wong$^{1}$,
R.~Yamane$^{10}$,
H.~Yamaoka$^{20}$,
K.~Yamazaki$^{10}$,
J.~Yang$^{3}$,
K.~Yashiro$^{5}$,
Y.~Yoneda$^{10}$,
S.~Yoshida$^{19}$,
H.~Yoshii$^{30}$,
R.~Zollinger$^{1}$,
Z.~Zundel$^{1}$


==> ta/institutions.txt <==
$^{1}$ High Energy Astrophysics Institute and Department of Physics and Astronomy, University of Utah, Salt Lake City, Utah, USA \\
$^{2}$ Graduate School of Science and Engineering, Tokyo Institute of Technology, Meguro, Tokyo, Japan \\
$^{3}$ Department of Physics and Institute for the Early Universe, Ewha Womans University, Seodaaemun-gu, Seoul, Korea \\
$^{4}$ Department of Physics and The Research Institute of Natural Science, Hanyang University, Seongdong-gu, Seoul, Korea \\
$^{5}$ Department of Physics, Tokyo University of Science, Noda, Chiba, Japan \\
$^{6}$ Department of Physics, Kinki University, Higashi Osaka, Osaka, Japan \\$^{7}$ Department of Physics, Yonsei University, Seodaemun-gu, Seoul, Korea \\
$^{8}$ Institute for Cosmic Ray Research, University of Tokyo, Kashiwa, Chiba, Japan \\
$^{9}$ Kavli Institute for the Physics and Mathematics of the Universe (WPI), Todai Institutes for Advanced Study, the University of Tokyo, Kashiwa, Chiba, Japan \\
$^{10}$ Graduate School of Science, Osaka City University, Osaka, Osaka, Japan \\
$^{11}$ Faculty of Engineering, Kanagawa University, Yokohama, Kanagawa, Japan \\
$^{12}$ Interdisciplinary Graduate School of Medicine and Engineering, University of Yamanashi, Kofu, Yamanashi, Japan \\
$^{13}$ The Graduate School of Science and Engineering, Saitama University, Saitama, Saitama, Japan \\
$^{14}$ Astrophysical Big Bang Laboratory, RIKEN, Wako, Saitama, Japan \\
$^{15}$ Department of Physics and Astronomy, Rutgers University - The State University of New Jersey, Piscataway, New Jersey, USA \\
$^{16}$ Department of Physics, Tokyo City University, Setagaya-ku, Tokyo, Japan \\
$^{17}$ Institute for Nuclear Research of the Russian Academy of Sciences, Moscow, Russia \\
$^{18}$ Advanced Research Institute for Science and Engineering, Waseda University, Shinjuku-ku, Tokyo, Japan \\
$^{19}$ Department of Physics, Chiba University, Chiba, Chiba, Japan \\
$^{20}$ Institute of Particle and Nuclear Studies, KEK, Tsukuba, Ibaraki, Japan \\
$^{21}$ Faculty of Science, Kochi University, Kochi, Kochi, Japan \\
$^{22}$ Department of Physical Sciences, Ritsumeikan University, Kusatsu, Shiga, Japan\\
$^{23}$ Department of Physics, Sungkyunkwan University, Jang-an-gu, Suwon, Korea \\
$^{24}$ Service de Physique Th$\acute{\rm e}$orique, Universit$\acute{\rm e}$ Libre de Bruxelles, Brussels, Belgium \\
$^{25}$ Department of Physics, School of Natural Sciences, Ulsan National Institute of Science and Technology, UNIST-gil, Ulsan, Korea \\
$^{26}$ Earthquake Research Institute, University of Tokyo, Bunkyo-ku, Tokyo, Japan \\
$^{27}$ Graduate School of Information Sciences, Hiroshima City University, Hiroshima, Hiroshima, Japan \\
$^{28}$ Advanced Science Institute, RIKEN, Wako, Saitama, Japan \\
$^{29}$ National Institute of Radiological Science, Chiba, Chiba, Japan \\
$^{30}$ Department of Physics, Ehime University, Matsuyama, Ehime, Japan \\

